Unwinding Rotations Improves User Comfort with Immersive Telepresence Robots

We propose unwinding the rotations experienced by the user of an immersive telepresence robot to improve comfort and reduce VR sickness of the user. By immersive telepresence we refer to a situation where a 360\textdegree~camera on top of a mobile robot is streaming video and audio into a head-mounted display worn by a remote user possibly far away. Thus, it enables the user to be present at the robot's location, look around by turning the head and communicate with people near the robot. By unwinding the rotations of the camera frame, the user's viewpoint is not changed when the robot rotates. The user can change her viewpoint only by physically rotating in her local setting; as visual rotation without the corresponding vestibular stimulation is a major source of VR sickness, physical rotation by the user is expected to reduce VR sickness. We implemented unwinding the rotations for a simulated robot traversing a virtual environment and ran a user study (N=34) comparing unwinding rotations to user's viewpoint turning when the robot turns. Our results show that the users found unwound rotations more preferable and comfortable and that it reduced their level of VR sickness. We also present further results about the users' path integration capabilities, viewing directions, and subjective observations of the robot's speed and distances to simulated people and objects.

==> codes.txt <==
\textbf{Open-ended questions during each path}
\begin{itemize}
    \item If the path was uncomfortable, why? \textbf{Possible buckets:} Too many turns? \textbf{nobody seems to say this based on eyeballing} too close to walls? too fast turns? did not feel in control of the path? unnatural? 
    \markku{How do we treat distance answers already to the first question?}
    \katherine{Codes for uncomfortable OE question:
    \begin{itemize}
        \item Amount of turn (degrees) was too great: \textbf{large turns}
        \item Turn speed too fast: \textbf{fast turns}
        \item Turns were too sharp: \textbf{sharp turns}
        \item Turns were smooth: \textbf{smooth turns}
        \item Turns were jittery: \textbf{jitter turns}
        \item Too many turns: \textbf{many turns}
        \item Turns sudden or unexpected: \textbf{surprise turns}
        \item Path or movement speed was too fast: \textbf{path fast}
        \item Path or movement speed was too slow: \textbf{path slow}
        \item Path or movement was smooth: \textbf{path smooth}
        \item Path or movement jittery or zigzagging: \textbf{path jitter}
        \item Too close to walls: \textbf{close walls}
        \item Too close to corners: \textbf{close corners}
        \item Too close to objects: \textbf{close objects}
        \item Visibility of objects was difficult, saw blank walls or problem with their ability to see things: \textbf{can't see}
        \item Lack of control over the path, their vision or the camera, forced viewpoint rotations: \textbf{no control}
        \item Path, movement or turns felt unnatural: \textbf{not natural}
        \item Fear or anxiety of bumping or hitting the walls, corners or objects: \textbf{path scary}
        \item Sickening or dizzying: \textbf{motion sick}
        \item Issues with HMD, image appeared blurry: \textbf{equip error}
        \item Rotation-in-place: \textbf{rotation}
        \item Dizziness or vertigo: \textbf{vertigo}
    \end{itemize}
    }
    \item Why did you give that response regarding the distance (to walls)? \textbf{Possible buckets:} Afraid of hitting the wall? Too strong optical flow \textbf{Also nobody says this}? Too far from interesting objects?
   
     \katherine{Codes for distance OE question:
    \begin{itemize}
        \item Fear or anxiety of bumping or hitting the walls, corners or objects: \textbf{path scary}
        \item Too close to walls: \textbf{close walls}
        \item Too close to corners: \textbf{close corners}
        \item Too close to objects generally: \textbf{close objects}
        \item Too close to objects, fear of hitting: \textbf{objects hit}
        \item Can't observe objects or too close to see them: \textbf{close  objects miss}
        \item Too far from objects: \textbf{far objects}
        \item Too far from walls: \textbf{far walls}
        \item Nausea due to observed velocity caused by closeness: \textbf{nausea close}
        \item Distance was good: \textbf{distance good}
        \item Distance was bad: \textbf{distance bad}
        \item Distance to objects was good: \textbf{objects good}
        \item Lack of control over the path, their vision or the camera, forced viewpoint rotations: \textbf{no control}
        \item Moved in the center, good: \textbf{center good}
        \item Moved in the center, bad: \textbf{center bad}
        \item Distance was natural or unnatural: \textbf{naturalness}
        \end{itemize}
        }
        
     \item Do you have any comments? 
\end{itemize}


\textbf{Open-ended questions after the final path}
\begin{itemize}
    \item Why did you prefer the path you did? \textbf{Possible buckets:}  Least sickening? Better views? Felt too long? Preference (as in don't like the piecewise linear)? Most natural?
    \item Why did you find the path the most comfortable that you choose? \textbf{Possible buckets:} Speed of the turns? Surprise element of the turns? Wiggliness of the path? Just didn't feel that sick? 
    \item Why did you choose the path most natural that you did? \textbf{Possible buckets:} Turns felt "normal"? That's how I'd have moved through the museum? 
\end{itemize}

\markku{Codes for preference question:
\begin{itemize}
    \item \textbf{speed } good
    \item \textbf{Steadiest}
    \item \textbf{rotation speed} 
    \item  \textbf{natural} 
    \item \textbf{Smooth} turns
    \item \textbf{view objects} 
    \item \textbf{least turns}
    \item No fear of crashing \textbf{safe}
    \item \textbf{distance good objects}
    \item \textbf{distance good walls}
    \item \textbf{distance good corners}
    \item the user would choose similar path in a museum \textbf{museum path}
    \item in general good turns, either good number or other unspecified \textbf{turns good}
    \item \textbf{comfortable}
    \item the choice of path \textbf{homotopy}
    \item \textbf{turn fast} good
    \item \textbf{turn slow} good
    \item \textbf{speed slow} good
    \item \textbf{turns predictable}
    \item \textbf{camera views} meaning specifically where the "default" camera pointed, not the path per se. 
    \item the user would choose similar path \textbf{path similar}
    \item \textbf{path straight}
\end{itemize}
}

\markku{Codes for comfort comparison question:
\begin{itemize}
    \item \textbf{steadiest}
    \item \textbf{least turns}
    \item  \textbf{natural} 
    \item \textbf{slow speed} good
    \item \textbf{high speed} good
    \item No fear of crashing \textbf{safe}
    \item \textbf{slow turns} good
    \item Not too big difference between rotation and translation speeds \textbf{speed dif good}
    \item \textbf{ speed }
    \item \textbf{ rotation speed}
    \item \textbf{view objects}
    \item  \textbf{natural} 
    \item \textbf{Smooth} turns
    \item \textbf{distance good walls}
    \item \textbf{distance good objects}
    \item \textbf{distance good corners}
    \item \textbf{turns predictable}
    \item the choice of path \textbf{homotopy}
    \item in general good turns, either good number or other unspecified \textbf{turns good}
    \item \textbf{path straight}
\end{itemize}
}

\markku{Codes for naturalness question:
\begin{itemize}
    \item \textbf{least turns}
    \item \textbf{camera views} meaning specifically where the "default" camera pointed, not the path per se. 
    \item the user would choose similar path in a museum \textbf{museum path}
    \item the user would choose similar path \textbf{path similar}
    \item similar speed as the user would choose \textbf{speed similar}
    \item \textbf{distance good walls}
    \item \textbf{distance good objects}
    \item \textbf{speed}
    \item \textbf{rotation speed}
    \item \textbf{slow rotation} speed good
    \item \textbf{path straight}
    \item \textbf{least sick}
    \item \textbf{turns predictable}
    \item \textbf{center good}
     \item \textbf{view objects}
     \item \textbf{homotopy}
     \item No fear of crashing \textbf{safe}
     \item in general good turns, either good number or other unspecified \textbf{turns good}
\end{itemize}
}
